Fano Resonances in Majorana Bound States - Quantum Dot Hybrid Systems

We consider a quantum wire, containing two Majorana bound states (MBS) at its ends that are coupled to a current lead on one side and to a quantum dot (QD) on the other side. Using the method of full counting statistics we calculate the conductance and the zero-frequency noise. Using an effective low-energy model, we analyze in detail the Andreev reflection probability as a function of the various system parameters and show that it exhibits a Fano resonance (FR) line shape in the case of a weakly coupled QD as a function of the QD energy level when the two MBS overlap. The asymmetry parameter changes sign as the bias voltage is tuned through the MBS overlap energy. The FR is mirrored as a function of the QD level energy as long as tunneling to the more distant MBS is negligible. However, if both MBS are coupled to the lead and the QD, the height as well as the asymmetry of the line shapes cease to respect this symmetry. These two exclusive cases uniquely distinguish the coupling to a MBS from the coupling to a fermionic bound state that is shared between the two MBS. We complement the analysis by employing a discretized one-dimensional p-wave superconductor (Kitaev chain) for the quantum wire and show that the features of the effective low-energy model are robust towards a more complete Hamiltonian and also persist at finite temperature.

==> Fanopaperversionphysrevb 2/Fanopaper-figure01.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fanopaper-figure01.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.69499512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74996267)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fanopaper-figure012.pdf}}%
    \put(0.15458528,0.07420416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.7}}}%
    \put(0.56489232,0.07420416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.90285635,0.07420416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.07420416,0.09907346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.35}}}%
    \put(0.17134783,0.40665335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08660651,0.71423324){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.35}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fanopaper-figure01.pdf}}%
    %
    \put(0.50,0.022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon_D$}}}%
    \put(0.55302288,0.02144977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{[$\Gamma$]}}}%
    \put(0.03954864,0.32907407){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$eV$ [$\Gamma$]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fanopaper-figure01.pdf}}%
    \put(0.11,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40222184\unitlength}\raggedright $2\varepsilon$\end{minipage}}}%
    \put(0.4269394,0.656712647){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.44266879\unitlength}\raggedright Hybridization\end{minipage}}}%
    %
    \put(0.64737373,0.4502765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25166958\unitlength}\raggedright $2t_2$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Fanopaperversionphysrevb 2/Numericplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Numericplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{641.99905996bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75078041)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Numericplot1.pdf}}%
    \put(0.01562508,0.15859268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    
    \put(0.00156246,0.2757796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.5}}}%
     
    \put(0.02968754,0.39296652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0}}}%
     
    \put(0.00312508,0.510155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.5}}}%
     
    \put(0.01718754,0.62890453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 1}}}%
     
    \put(0.19375079,0.03296651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
     
    \put(0.32812462,0.03296651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.1}}}%
     
    \put(0.46796886,0.03296651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0}}}%
     
    \put(0.54453117,0.03296651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.1}}}%
     
    \put(0.72578196,0.03296651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.2}}}%
     
    \put(0.0,0.36796652){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$eV$ [ $\Delta_p $]}}}}%
    \put(0.42656232,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Dot level [$ \Gamma$]}}}%
     
    \put(0.91406234,0.0648419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0}}}%
     
    \put(0.91406234,0.13046651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.2}}}%
     
    \put(0.91406234,0.19609268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.4}}}%
     
    \put(0.91406234,0.26171729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.6}}}%
     
    \put(0.91406234,0.32734191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.8}}}%
     
    \put(0.91406234,0.39296652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 1}}}%
     
    \put(0.91406234,0.45859269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 1.2}}}%
     
    \put(0.91406234,0.5242173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 1.4}}}%
     
    \put(0.91406234,0.59140422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 1.6}}}%
     
    \put(0.91406234,0.65702961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 1.8}}}%
     
    \put(0.91406234,0.72265454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 2}}}%
     
    \put(1.04,0.33202882){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Diff. Cond. [$\frac{e^2}{h}$]}}}}%
     
    \put(0.47,0.46){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.2}}}%
         
    \put(0.49,0.573){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0}}}%
     
    \put(0.47,0.695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.2}}}%
     
    \put(0.505,0.425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.04}}}%
         
    \put(0.662,0.425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0}}}%
          
    \put(0.76,0.425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ 0.04}}}%
     
    %\put(0.5846517,0.59282679){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Bias [ $\Gamma$]}}}}%
    %\put(0.67910892,0.50343746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Dot level [$\Gamma$ ]}}}%
     
  \end{picture}%
\endgroup%


==> Fanopaperversionphysrevb 2/setup1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setup1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{821.04636365bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43846489)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setup1.pdf}}%
    \put(-0.33646088,0.67139932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0\unitlength}\raggedright \end{minipage}}}%
    \put(0.06879562,0.25308859){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36343867\unitlength}\raggedright Lead\end{minipage}}}%
    \put(0.87,0.25308859){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09890845\unitlength}\raggedright Dot \end{minipage}}}%
    \put(0.53,0.12){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29718176\unitlength}\raggedright $\gamma_1$\end{minipage}}}%
    \put(0.715,0.12){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29718176\unitlength}\raggedright $\gamma_2$\end{minipage}}}%
    \put(0.87,0.1887808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15019786\unitlength}\raggedright $\varepsilon_D$\end{minipage}}}%
    \put(0.63386263,0.25630096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14055212\unitlength}\raggedright $\varepsilon$\end{minipage}}}%
    \put(0.44783772,0.32382112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08405576\unitlength}\raggedright \end{minipage}}}%
    \put(0.47401901,0.3){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_1$}}}%
    \put(0.77992658,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0840557\unitlength}\raggedright $t_2$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Fanopaperversionphysrevb 2/setup2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setup21.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{821.04636365bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43846489)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setup2.pdf}}%
    \put(-0.33646088,0.67139932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0\unitlength}\raggedright \end{minipage}}}%
    \put(0.06879562,0.25308859){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36343867\unitlength}\raggedright Lead\end{minipage}}}%
    \put(0.86,0.25308859){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09890845\unitlength}\raggedright Dot \end{minipage}}}%
    \put(0.625,0.38){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29718176\unitlength}\raggedright $\gamma_1$\end{minipage}}}%
    \put(0.625,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29718176\unitlength}\raggedright $\gamma_2$\end{minipage}}}%
    \put(0.42,0.36){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22507864\unitlength}\raggedright $t_1\cos\left(\phi\right)$\end{minipage}}}%
    \put(0.42,0.11){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22507864\unitlength}\raggedright $it_1\sin\left(\phi\right)$\end{minipage}}}%
    \put(0.7,0.11){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22507864\unitlength}\raggedright $t_2\cos\left(\phi\right)$\end{minipage}}}%
    \put(0.7,0.36){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22507864\unitlength}\raggedright $it_2\sin\left(\phi\right)$\end{minipage}}}%
    \put(0.87,0.1887808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15019786\unitlength}\raggedright $\varepsilon_D$\end{minipage}}}%
  \end{picture}%
\endgroup%

